GPU Acceleration of ADMM for Large-Scale Quadratic Programming

The alternating direction method of multipliers (ADMM) is a powerful operator splitting technique for solving structured convex optimization problems. Due to its relatively low per-iteration computational cost and ability to exploit sparsity in the problem data, it is particularly suitable for large-scale optimization. However, the method may still take prohibitively long to compute solutions to very large problem instances. Although ADMM is known to be parallelizable, this feature is rarely exploited in real implementations. In this paper we exploit the parallel computing architecture of a graphics processing unit (GPU) to accelerate ADMM. We build our solver on top of OSQP, a state-of-the-art implementation of ADMM for quadratic programming. Our open-source CUDA C implementation has been tested on many large-scale problems and was shown to be up to two orders of magnitude faster than the CPU implementation.

==> data/axpy.csv <==
N,GPU_Bandwidth,GPU_GFLOPS,CPU_O3_Bandwidth,CPU_O3_GFLOPS,CPU_Bandwidth,CPU_GFLOPS
1024,3.01656500000000,0.50276100000000,20.8927610000000,3.48212700000000,6.40508900000000,1.06751500000000
2048,6.18077600000000,1.03012900000000,48.2849230000000,8.04748700000000,6.56788600000000,1.09464800000000
4096,11.8514870000000,1.97524800000000,56.8526350000000,9.47543900000000,6.55878800000000,1.09313100000000
8192,23.1595840000000,3.85993100000000,57.4202210000000,9.57003700000000,5.92840400000000,0.98806700000000
16384,44.4903190000000,7.41505300000000,51.4572690000000,8.57621200000000,6.47907900000000,1.07984700000000
32768,81.4933920000000,13.5822320000000,56.0019080000000,9.33365100000000,6.39251100000000,1.06541800000000
65536,137.221893000000,22.8703150000000,41.6629650000000,6.94382800000000,6.47306200000000,1.07884400000000
131072,212.392381000000,35.3987300000000,54.2299290000000,9.03832200000000,6.54834300000000,1.09139000000000
262144,299.904009000000,49.9840010000000,54.2019190000000,9.03365300000000,6.56831800000000,1.09472000000000
524288,387.316678000000,64.5527800000000,54.1292990000000,9.02155000000000,6.57672400000000,1.09612100000000
1048576,443.734483000000,73.9557470000000,53.1304260000000,8.85507100000000,6.55309000000000,1.09218200000000
2097152,486.760169000000,81.1266950000000,51.8703730000000,8.64506200000000,6.53749200000000,1.08958200000000
4194304,509.216831000000,84.8694720000000,43.7463840000000,7.29106400000000,6.47898200000000,1.07983000000000
8388608,514.526813000000,85.7544690000000,38.4859810000000,6.41433000000000,6.41839500000000,1.06973300000000
16777216,518.609421000000,86.4349030000000,36.6931790000000,6.11553000000000,6.43262800000000,1.07210500000000
33554432,520.763270000000,86.7938780000000,36.0507090000000,6.00845200000000,6.42439800000000,1.07073300000000
67108864,521.693796000000,86.9489660000000,35.8268710000000,5.97114500000000,6.41183900000000,1.06864000000000
134217728,522.213680000000,87.0356130000000,35.6595390000000,5.94325700000000,6.39774400000000,1.06629100000000

==> data/control.csv <==
N,OSQP_runtime,OSQP_iter_mean,OSQP_iter_std,OSQP_Pardiso_runtime,OSQP_Pardiso_iter_mean,OSQP_Pardiso_iter_std,cuOSQP3_runtime,cuOSQP3_iter_mean,cuOSQP3_iter_std,cuOSQP3_double_runtime,cuOSQP3_double_iter_mean,cuOSQP3_double_iter_std,speedup3,speedup3_Pardiso,speedup3_double
10825,0.0066124250999999995,65.0,37.63863263545405,0.0123264703,80.0,42.16370213557839,0.1035658910870552,169.0,96.0266166805387,0.10986703539999998,169.5,95.90070095908813,0.06384751804473676,0.11902055947781727,1.0608418876794887
19814,0.011894487200000001,60.0,33.74742788552764,0.02249156,85.0,61.46362971528592,0.09142261892557144,135.5,52.833596213857035,0.09572736200000001,136.5,53.90578200279942,0.1301044242637972,0.2460174545897742,1.047086192946771
38720,0.030383129599999996,95.0,48.3045891539648,0.041035519400000005,147.5,71.15124735378853,0.10401561707258225,150.0,52.86250509051235,0.10774045299999999,151.0,54.71136384091822,0.2921016137297787,0.3945130602010019,1.0358103526398208
74103,0.0433736202,80.0,38.72983346207417,0.0375740313,140.0,37.63863263545405,0.10696404874324798,137.5,39.528470752104745,0.11365833610000001,137.0,38.88730155490635,0.40549718068462626,0.35127719772641675,1.0625844611849045
141570,0.07803670080000001,110.0,51.63977794943222,0.07976616090000001,200.0,68.71842709362768,0.11890911981463433,144.5,47.04902880093394,0.1166145328,145.0,49.777281743560266,0.6562717890911166,0.6708161747757135,0.9807030190938145
270629,0.1650274202,115.0,21.0818510677892,0.1365902251,205.0,51.099032389186306,0.13455163016915322,139.5,38.11167800031901,0.1542104477,139.5,39.04769163756319,1.2264988539531907,1.0151510236500585,1.1461061267420727
518704,0.3414155448,112.5,21.245914639969936,0.259561047,210.0,48.87626099538393,0.14958840236067772,128.5,17.328524974093373,0.17791489109999997,125.5,14.615440845595838,2.282366409508147,1.7351682543822045,1.1893628669890015
1000429,0.8640324305,132.5,39.175530911810526,0.6457116609000002,172.5,44.79893351905204,0.22268662005662918,140.0,48.47679857416329,0.2783570019,144.0,51.84378244088463,3.8800374727510647,2.899642828724042,1.2499942826794617
1938318,2.0242349201999996,140.0,26.874192494328497,1.770773441,235.0,17.480147469502526,0.3859133392572403,162.5,24.065881796989423,0.5119049985,165.5,24.203994160744074,5.2453095404683445,4.588526129747606,1.326476559440141
3735988,5.560068096500001,217.5,54.07042732502778,3.0811173094999997,220.0,59.86094998689324,0.7146759539842605,197.0,26.687491868330792,0.9276590384000001,194.5,27.933452664820685,7.779844929024227,4.311208866512187,1.2980135028027404
7208520,13.490067417599999,272.5,65.03204338375558,8.908231278299999,330.0,51.099032389186306,1.5271281182765961,251.5,59.30383161689002,2.1096082924,258.5,69.12348049364671,8.833618644140932,5.833322804869293,1.3814219430264618
13899798,32.4332117342,270.0,43.77975178854565,19.7880841789,330.0,49.72144630058766,3.3189536809921263,322.0,36.832956257496726,4.645115477899999,304.0,19.550504398153578,9.77211942424723,5.962145326772021,1.399572252093451
26841599,82.8039629237,305.0,15.811388300841893,47.89511387870001,400.0,100.0,6.825069999694824,368.0,47.03426646841877,9.869678298900002,355.0,53.43739847293799,12.132324346475933,7.017527128782795,1.4460918788146224
51843599,226.75097693050003,460.0,128.66839377079188,124.2057923548,505.0,104.6156988431681,18.09107723236084,538.0,128.3051917196737,26.9642235287,527.5,120.85919263524991,12.53385710635815,6.865583003129519,1.4904708648563565
100005064,887.5081909354001,785.0,143.95215254459455,290.8537039893,657.5,127.50272328246345,51.247306442260744,815.0,158.1841402360623,78.02143552279999,812.0,157.3072012196376,17.318143187395357,5.6754925123137685,1.5224494893347242


==> data/equality.csv <==
N,OSQP_runtime,OSQP_iter_mean,OSQP_iter_std,OSQP_Pardiso_runtime,OSQP_Pardiso_iter_mean,OSQP_Pardiso_iter_std,cuOSQP3_runtime,cuOSQP3_iter_mean,cuOSQP3_iter_std,cuOSQP3_double_runtime,cuOSQP3_double_iter_mean,cuOSQP3_double_iter_std,speedup3,speedup3_Pardiso,speedup3_double
9713,0.0012456351000000002,50,0.0,0.002834926,50,0.0,0.02891676630824804,76.0,23.309511649396118,0.035061372300000004,72.0,14.944341180973263,0.04307656972158408,0.09803744892427281,1.2124928467537297
19648,0.0023650872,50,0.0,0.0036606229000000004,50,0.0,0.026988349482417108,58.0,11.352924243950934,0.0306088492,58.0,11.352924243950934,0.08763363619330826,0.13563715344596727,1.1341504681470664
39582,0.0045287723,50,0.0,0.006477709699999999,50,0.0,0.024024713784456253,42.5,10.34139470499238,0.026157014099999997,42.5,10.34139470499238,0.18850473477565713,0.26962692492890433,1.088754452380753
77048,0.009175155799999998,50,0.0,0.0109005319,50,0.0,0.024002383649349212,35.0,4.08248290463863,0.025602666599999997,35.0,4.08248290463863,0.38226019273918105,0.4541437241919742,1.0666718345156596
148736,0.0187824451,50,0.0,0.018036037499999998,50,0.0,0.023955007642507554,31.0,2.1081851067789197,0.026820393699999993,31.0,2.1081851067789197,0.784071764046154,0.752913034684051,1.119615326375763
287293,0.039226844500000004,50,0.0,0.033363485299999995,50,0.0,0.028533644042909145,31.5,3.3747427885527643,0.0316853032,31.5,3.3747427885527643,1.3747576173940605,1.1692682942924393,1.1104541415162874
555679,0.0841048456,50,0.0,0.0589587589,50,0.0,0.0328112930059433,30.5,1.5811388300841898,0.0403649695,30.5,1.5811388300841898,2.563289584008945,1.7969044648536239,1.2302157520183206
1075000,0.1865572441,50,0.0,0.112730534,50,0.0,0.04255820661783218,30.0,3.3333333333333335,0.0514129413,30.0,3.3333333333333335,4.383578607417898,2.6488553667758437,1.2080617438061316
2073915,0.43259459340000006,50,0.0,0.21866179389999996,50,0.0,0.05247619822621345,25.5,1.5811388300841898,0.06657351110000001,25.5,1.5811388300841898,8.24363440993151,4.1668756748992495,1.2686420386823016
4004267,1.1567217167,50,0.0,0.4453122679,50,0.0,0.07682597041130065,25.0,0.0,0.0931917126,25.0,0.0,15.05638927184775,5.7963767397397845,1.2130235661337256
7732608,3.0629813453000003,50,0.0,0.9633190341000001,50,0.0,0.11896977201104164,25.0,0.0,0.15180868100000003,25.0,0.0,25.745878919695027,8.097174751335944,1.276027333950935
14932039,7.542735670899999,50,0.0,2.0095981017,50,0.0,0.20829777270555497,25.0,0.0,0.276559718,25.0,0.0,36.211312165887826,9.647717666864938,1.3277132751243508
28833305,19.2519434418,50,0.0,4.244273966600001,50,0.0,0.36848882138729094,25.0,0.0,0.5013339054,25.0,0.0,52.24566479200119,11.51805352092123,1.3605131995933346
55666097,129.7262068567,50,0.0,9.521955760700001,50,0.0,0.7303857445716858,25.0,0.0,0.9811717463999999,25.0,0.0,177.61327876514662,13.036886099527974,1.343361030376326
107500000,373.2730907919,50,0.0,22.8289979759,50,0.0,1.37911856174469,25.0,0.0,1.8801215392,25.0,0.0,270.66062421760256,16.55332515213165,1.3632776697759061


==> data/huber.csv <==
N,OSQP_runtime,OSQP_iter_mean,OSQP_iter_std,OSQP_Pardiso_runtime,OSQP_Pardiso_iter_mean,OSQP_Pardiso_iter_std,cuOSQP3_runtime,cuOSQP3_iter_mean,cuOSQP3_iter_std,cuOSQP3_double_runtime,cuOSQP3_double_iter_mean,cuOSQP3_double_iter_std,speedup3,speedup3_Pardiso,speedup3_double
18000,0.010127098099999999,52.5,7.905694150420949,0.0265657894,52.5,7.905694150420949,0.06267061308026314,124.0,5.676462121975466,0.06783872440000001,124.0,5.676462121975466,0.16159245302148362,0.4238954765924632,1.082464668298649
28560,0.0205417978,62.5,13.176156917368248,0.0431566901,62.5,13.176156917368248,0.0669016033411026,129.5,5.986094998689324,0.0718344144,129.5,7.245688373094719,0.3070449252952307,0.6450770675848012,1.0737323294592376
46215,0.0440763672,65.0,12.909944487358056,0.06447028569999999,65.0,12.909944487358056,0.09018794894218445,133.5,8.5146931829632,0.07499814930000001,133.0,8.232726023485645,0.48871681546118134,0.7148436842856807,0.8315761715357121
80640,0.1066820011,62.5,13.176156917368248,0.0955829337,62.5,13.176156917368248,0.07809925675392151,138.5,7.835106182362102,0.08063486849999998,138.5,7.835106182362102,1.3659797229074564,1.2238648314050773,1.0324665285108638
141015,0.26558562510000006,67.5,12.0761472884912,0.1532532658,67.5,12.0761472884912,0.08274093717336654,144.5,5.986094998689322,0.0934734313,145.0,4.71404520791032,3.2098455030007726,1.8522060667368252,1.1297120203527033
255360,0.6619278221999999,75.0,0.0,0.2904895161,75.0,0.0,0.12386464849114417,154.0,5.676462121975466,0.11713746619999998,153.5,4.116363011742823,5.343960768978609,2.345217296771878,0.9456892473107438
469260,1.6133527184000003,75.0,0.0,0.4660657165,75.0,0.0,0.12425943985581397,154.5,8.316649966583102,0.14863254669999998,156.5,8.181958472422384,12.983743692005007,3.750746961686012,1.1961469235051088
879735,5.236837910099999,75.0,0.0,0.9265839289000001,75.0,0.0,0.15673633813858032,162.0,9.486832980505138,0.19227865269999997,161.5,8.834905520465712,33.41176636058567,5.911736486281502,1.2267649926208848
1677375,0.744008538,75.0,0.0,1.2415422734,75.0,0.0,0.21340785324573516,165.5,8.3166499665831,0.2732504869,165.5,8.3166499665831,3.4863222073804754,5.817697214593069,1.2804143931168135
3237375,1.5029287948,75.0,0.0,2.2601601309,75.0,0.0,0.33334977030754087,167.5,5.892556509887897,0.41752188200000007,167.5,5.892556509887897,4.508564062946353,6.7801460574423915,1.2525038838778977
6312015,3.1156247833,75.0,0.0,4.1219741792,75.0,0.0,0.5430976808071136,175.5,6.851601597031489,0.6879940332000001,175.5,6.851601597031489,5.736766871605449,7.589747341719839,1.2667961170033937
12360960,6.390174066199999,75.0,0.0,7.7665384072,75.0,0.0,0.7747431993484497,174.5,7.24568837309472,1.1220061155,174.5,7.24568837309472,8.24811895293055,10.024661608816407,1.4482297055896645
24340140,13.489336825999999,75.0,0.0,14.996257422300001,75.0,0.0,1.3870537400245666,183.0,7.888106377466155,2.0523581729,183.0,7.888106377466155,9.725172454933926,10.811590776601342,1.4796529605721331
48055500,28.386307362800004,75.0,0.0,29.345246611400007,75.0,0.0,2.590844225883484,185.0,7.817359599705714,3.9236639382000007,185.0,7.817359599705714,10.956392931389075,11.326519100697075,1.5144345225394715
95174415,60.93137603699999,75.0,0.0,59.275643404699984,75.0,0.0,4.946048450469971,185.0,6.666666666666668,7.3597683777,185.0,6.666666666666668,12.31920322802546,11.984444551704229,1.4880097620153072


==> data/lasso.csv <==
N,OSQP_runtime,OSQP_iter_mean,OSQP_iter_std,OSQP_Pardiso_runtime,OSQP_Pardiso_iter_mean,OSQP_Pardiso_iter_std,cuOSQP3_runtime,cuOSQP3_iter_mean,cuOSQP3_iter_std,cuOSQP3_double_runtime,cuOSQP3_double_iter_mean,cuOSQP3_double_iter_std,speedup3,speedup3_Pardiso,speedup3_double
10080,0.007649148999999999,105.0,19.72026594366539,0.019272110199999998,105.0,19.72026594366539,0.039501430653035643,81.5,13.343745934165396,0.044043966,83.5,13.753787357185171,0.1936423282282352,0.48788385335402923,1.114996729785919
17472,0.0198662442,150.0,35.35533905932738,0.030817093400000002,122.5,41.5832498329155,0.04756637215614319,97.5,18.1429508808977,0.05273065710000001,100.0,18.708286933869708,0.41765312971076096,0.6478756315246963,1.1085700823872868
30771,0.045193109300000006,170.0,43.77975178854566,0.0481082517,132.5,26.48374763678451,0.052225108817219736,102.5,17.037540250217393,0.05592868849999999,102.0,16.193277068654826,0.8653521327867271,0.9211709231353038,1.0709156910661928
58464,0.1159900663,197.5,24.86072315029383,0.0836219128,157.5,37.360852952433156,0.05902692675590515,115.5,22.662989897873384,0.0631997398,116.0,23.42837785440744,1.9650365125674811,1.4166740061837004,1.0706933813672994
109731,0.28718733809999997,227.5,27.512623365365297,0.152134079,202.5,32.16709844269798,0.07074143588542939,132.0,20.30325644378808,0.0741595934,131.5,21.08843811718218,4.059676404718722,2.150565324209585,1.0483190293183553
211008,0.1902304707,220.0,30.73181485764296,0.25837466400000003,235.0,29.34469476943168,0.07360557205975056,134.5,18.626444761264686,0.0879840768,134.5,18.626444761264686,2.584457472126936,3.510259573694503,1.1953453296793544
406692,0.3718740625,230.0,25.81988897471611,0.4191512083,235.0,24.1522945769824,0.09782136231660843,149.5,20.473560185435915,0.1193672607,148.5,19.010231163478494,3.8015629070508457,4.284863739102059,1.22025759888373
791427,0.9146028932999999,255.0,28.38231060987734,0.8557187260000001,262.5,31.73238794109961,0.12886527702212333,162.0,18.439088914585774,0.15731073899999998,163.0,19.748417658131498,7.097357134792662,6.640413506061001,1.2207379880384162
1552635,2.1951390967,280.0,30.73181485764296,1.8101142122000002,277.5,27.512623365365297,0.1875901386141777,182.0,15.491933384829666,0.2671686686,182.5,16.372402253657082,11.701783009046169,9.649303665812182,1.4242148898322096
3061155,4.652876638,292.5,20.581815058714117,3.4471651476999994,290.0,17.48014746950253,0.2744238987565041,191.0,46.29614814791112,0.34906129700000005,190.5,45.426986595096885,16.95507081957352,12.561461167631991,1.27197849233139
6062931,10.095032361200001,315.0,17.480147469502526,6.823587225300001,315.0,17.480147469502526,0.4571061372756958,190.0,35.59026084010438,0.5747828563,190.5,34.99603152104853,22.084657233799845,14.927796126229802,1.257438501538494
12009312,21.2940529795,332.5,23.71708245126285,13.346153522,337.5,21.24591463996994,0.7007909715175629,191.0,47.480990348185074,0.9792144741,188.0,49.17090377222873,30.385741034002947,19.044414189724655,1.3972989292078222
23843556,43.178083586099994,335.0,29.34469476943168,25.9644167239,335.0,29.34469476943168,1.1595674574375152,172.0,30.840089349921005,1.7597540474000002,178.0,33.84605672091736,37.23637060453355,22.39146722975289,1.5175952344237178
47354580,91.89550075230001,365.0,29.344694769431676,53.809739620599984,365.0,29.344694769431676,2.627946662902832,212.5,27.309949346956564,3.7387295755000003,203.5,24.27275564633457,34.968556268486886,20.47596337482805,1.422680919775669
94184811,194.59492324949997,380.0,15.811388300841898,111.36604975430001,380.0,15.811388300841898,4.987549781799316,200.5,21.272047386182646,7.3722182449,201.0,23.069941963997703,39.01613653253554,22.328809661349066,1.4781242428502412


==> data/portfolio.csv <==
N,OSQP_runtime,OSQP_iter_mean,OSQP_iter_std,OSQP_Pardiso_runtime,OSQP_Pardiso_iter_mean,OSQP_Pardiso_iter_std,cuOSQP3_runtime,cuOSQP3_iter_mean,cuOSQP3_iter_std,cuOSQP3_double_runtime,cuOSQP3_double_iter_mean,cuOSQP3_double_iter_std,speedup3,speedup3_Pardiso,speedup3_double
15780,0.014345465699999999,205.0,43.77975178854565,0.0249007406,205.0,43.77975178854565,0.07920401059091091,110.5,19.783550967631896,0.07808202169999999,106.0,25.144029554194812,0.18112044570690236,0.3143873702130116,0.985834190938815
26040,0.0231886078,217.5,52.77046732995854,0.0351847709,217.5,52.77046732995854,0.09609413519501686,127.0,27.80887148615228,0.1034261844,131.0,23.78141197564929,0.24131137402860448,0.36614899367786363,1.0763006940028463
47656,0.046542123000000005,242.5,86.64262487046688,0.05497995870000001,242.5,86.64262487046688,0.11285783797502517,137.0,35.44949458972112,0.12486253029999998,142.0,40.90639721771319,0.4123960181684459,0.4871611904541958,1.1063700363250923
92080,0.0872991915,245.0,63.245553203367585,0.08348187230000001,245.0,63.245553203367585,0.10077965706586837,111.0,16.964014199999298,0.11191619690000001,117.0,21.628170930011112,0.8662382274524143,0.8283603529771615,1.11050384728788
167860,0.1653660489,267.5,65.66962768281849,0.1344544245,277.5,63.955279514499644,0.14145297855138778,137.0,21.369760566432813,0.15057689739999996,135.5,31.30938801346615,1.1690531411462994,0.9505238127676096,1.0645014261420986
319704,0.3463749398,295.0,49.72144630058767,0.22521701700000002,305.0,46.844897741850644,0.18042054101824762,150.5,36.24377341159597,0.1966049133,140.5,34.27422095718912,1.9198198710919943,1.248289223216672,1.0897036013217336
604764,0.6593760099000001,272.5,39.87828704668466,0.3476301576,297.5,41.58324983291549,0.2649468332529068,149.5,27.833832330856318,0.2920508039,144.5,20.87662169349565,2.4887106662286023,1.3120751561056299,1.1022996588195524
1170300,1.5367736349,250.0,26.352313834736496,0.5822499349,267.5,31.291638925864312,0.3243252471089363,134.5,27.833832330856314,0.41056895210000005,146.5,48.19232304008596,4.738371892410274,1.795265524624515,1.2659173337871403
2226016,3.1995870080000004,242.5,40.90979236211192,1.2832090011,287.5,64.81812160876686,0.5031521588563919,152.0,23.59378449224852,0.7022772040000002,168.0,22.135943621178654,6.359084328033693,2.5503398495130964,1.3957551242474981
4263328,7.2054951869999995,270.0,36.89323936863109,2.6010516916,297.5,29.93047499344662,0.7547466397285462,159.0,30.623157540948938,1.0407249604,161.5,29.53811097548386,9.546905951898697,3.446258061560234,1.3789063847628515
8201604,14.363501207999999,257.5,44.17452760232856,4.644241848,287.5,51.7069735249619,1.461365133523941,204.0,50.43147165543886,1.7704834422999998,169.0,29.13569784454954,9.828824349574976,3.178016049144993,1.211527086341967
15792868,29.2023085702,270.0,36.893239368631086,8.748885539099998,282.5,47.214051580717644,2.903739893436432,234.5,48.901829095534744,3.937447263,214.5,41.59660776767474,10.056792151462478,3.012971498885228,1.3559917236044952
30343152,60.9925154081,270.0,15.811388300841893,17.0813716067,300.0,0.0,5.509898447990418,254.0,60.406033547062904,7.8366250386,239.5,39.04769163756319,11.069626052789651,3.1001245790528054,1.4222812112731753
58537908,129.5766529539,265.0,64.76453075908482,33.602410771799995,312.5,39.528470752104745,11.139020538330078,278.0,58.08040403899867,15.2390648776,255.0,21.85812841434,11.632679238539737,3.016639627889361,1.3680794307867024
112953000,280.76303250259997,267.5,37.36085295243316,64.5138293649,280.0,69.5221787153807,17.28299045562744,227.0,42.830414945975534,31.893874817000004,281.0,31.692971530679227,16.245049328901406,3.7327932067389376,1.8453909871028815


==> data/random.csv <==
N,OSQP_runtime,OSQP_iter_mean,OSQP_iter_std,OSQP_Pardiso_runtime,OSQP_Pardiso_iter_mean,OSQP_Pardiso_iter_std,cuOSQP3_runtime,cuOSQP3_iter_mean,cuOSQP3_iter_std,cuOSQP3_double_runtime,cuOSQP3_double_iter_mean,cuOSQP3_double_iter_std,speedup3,speedup3_Pardiso,speedup3_double
11280,0.0123638698,472.5,115.13880511992663,0.020145238500000003,480.0,112.29920351948677,0.11516298577189446,349.5,78.96729280742333,0.1345935816,350.5,78.4024517757222,0.10735975380570069,0.17492806707792435,1.1687225778132577
22516,0.0315603158,695.0,192.85861257523462,0.0370119415,642.5,89.01466795484389,0.13126733154058456,409.5,113.51578451181727,0.1533155991,409.5,113.51578451181727,0.2404278005014701,0.2819585121874504,1.1679646207525645
44706,0.06377058259999999,750.0,164.9915822768611,0.0684486244,735.0,167.16591890826444,0.13683884218335152,407.5,80.32053840014326,0.153127148,407.5,80.32053840014326,0.46602690860649965,0.5002134138805787,1.119032765527376
86915,0.09976020530000002,720.0,146.6287829861518,0.09498696639999998,697.5,158.31140198987563,0.13096547797322272,369.5,62.15795291924527,0.1410359644,369.5,62.15795291924527,0.7617290208370564,0.7252824780238734,1.0768942058825326
168832,0.1737045364,722.5,187.24983311074004,0.1357803024,722.5,187.24983311074004,0.16211007833480834,449.5,108.69043707296015,0.1784356035,446.0,98.96127188619462,1.0715221298039561,0.8375808820446742,1.1007064171018062
327575,0.21904112599999997,455.0,167.4149867179691,0.1524824341,455.0,167.4149867179691,0.14449454694986344,386.0,84.28786653157407,0.17170302280000002,386.0,84.28786653157407,1.5159127498147222,1.0552815820302768,1.1883010565068406
632518,0.3687333782,380.0,69.5221787153807,0.23059375320000003,380.0,69.5221787153807,0.15149675086140632,347.5,60.057842489090845,0.19347027919999998,347.5,60.057842489090845,2.433935883795476,1.5221036219512982,1.2770589342671268
1225000,0.6444970645000001,307.5,96.50129532809389,0.3781360905,307.5,96.50129532809389,0.1762419432401657,316.5,115.13397992483945,0.225078292,316.5,115.13397992483945,3.656888097413571,2.1455510734167986,1.277098333472667
2361960,1.249248322,240.0,17.48014746950253,0.7265070768,240.0,17.48014746950253,0.18100776374340058,224.0,19.264244369066517,0.238703022,224.5,19.783550967631896,6.901628395182837,4.013679091853252,1.3187446608002356
4563002,2.7892651191000004,235.0,21.0818510677892,1.5554719472000003,235.0,21.0818510677892,0.29592818915843966,266.0,60.12948989934603,0.4084832016,266.0,60.12948989934603,9.425479630825675,5.256247982402251,1.3803456938713552
8807822,6.2558280524,272.5,18.446619684315547,3.3781147891000005,272.5,18.446619684315547,0.5900422275066376,335.5,42.781745847706794,0.7894585463999999,335.5,42.781745847706794,10.602339562772439,5.725208521727369,1.3379695716627655
17017202,14.014343591,312.5,13.176156917368251,6.8528681373,312.5,13.176156917368251,0.9920105040073395,328.5,19.86761742691412,1.4453274452,328.5,19.86761742691412,14.127212901866928,6.908060055429916,1.4569678842728329
32851562,31.9128204073,357.5,20.581815058714117,14.536527644400001,357.5,20.581815058714117,2.1664953947067263,395.0,24.94438257849295,3.3183772957000004,395.0,24.94438257849295,14.7301584324946,6.709696997240919,1.5316798290029146
63428422,78.2859191333,435.0,12.909944487358052,33.5907413983,435.0,12.909944487358052,5.271205997467041,508.0,24.63060426921489,8.2068617686,508.0,24.63060426921489,14.851614444762458,6.372496429553554,1.5569229835721887
122500000,183.11814011969997,497.5,21.88987589427283,85.9910193864,497.5,21.88987589427283,12.989818668365478,649.5,49.1285162722335,20.3030908558,649.5,49.1285162722335,14.0970512980026,6.619878351020918,1.563000329269012


==> data/svm.csv <==
N,OSQP_runtime,OSQP_iter_mean,OSQP_iter_std,OSQP_Pardiso_runtime,OSQP_Pardiso_iter_mean,OSQP_Pardiso_iter_std,cuOSQP3_runtime,cuOSQP3_iter_mean,cuOSQP3_iter_std,cuOSQP3_double_runtime,cuOSQP3_double_iter_mean,cuOSQP3_double_iter_std,speedup3,speedup3_Pardiso,speedup3_double
10020,0.016601175200000002,235.0,31.622776601683793,0.0510464452,235.0,31.622776601683793,0.0486977219581604,106.0,14.869805348796975,0.0528768684,106.5,14.729034063523802,0.34090250082464285,1.0482306594106712,1.0858181096321138
17388,0.037550367800000005,307.5,51.43766454003655,0.0833380275,282.5,33.43733774623147,0.054609136283397676,116.0,13.703203194062977,0.058936824700000015,116.0,13.703203194062977,0.6876206136117942,1.526082138847827,1.079248431876738
30653,0.0701934045,315.0,55.52777082985894,0.1107929517,257.5,45.719555747817346,0.0574021864682436,122.0,15.129074290546958,0.0619120028,122.0,15.129074290546958,1.222835031533735,1.930117274562243,1.0785652360864573
58296,0.1688180457,407.5,120.79022219442176,0.18034463009999996,287.5,37.7307714089059,0.058781538531184195,122.0,10.593499054713803,0.062476982300000004,122.0,10.593499054713803,2.871956908893093,3.068048822919552,1.0628674216625913
109493,0.41769593280000006,590.0,107.49676997731399,0.3116421704,350.0,57.735026918962575,0.06628651581704617,132.5,15.855247992033709,0.0692958247,131.0,13.498971154211056,6.301371065464656,4.701441410197916,1.0453985074620553
210672,0.9178676808,565.0,84.3274042711568,0.5262761428,387.5,59.219460014799566,0.0664705716073513,131.0,19.692073983655906,0.0816046249,131.0,19.692073983655906,13.808632280491606,7.917430677575166,1.2276805047209036
406218,0.6450398411999999,380.0,61.01001739241041,0.8416381619,407.5,61.29391849477764,0.08702446073293686,134.5,18.32575600987128,0.10070396830000002,135.0,19.148542155126762,7.412167059322741,9.671282703869238,1.157191523530875
790757,1.5216593432,425.0,54.00617248673217,1.6507599167999998,427.5,54.581742979376045,0.11181171536445618,141.5,20.145305491189088,0.12862815909999997,141.5,20.145305491189088,13.609122606160465,14.76374735347956,1.1503996578599094
1551689,3.7983755610000003,487.5,70.95577652469333,3.4309218201,512.5,63.737743919909825,0.14080170392990113,137.5,17.989194287435748,0.16904794530000003,137.5,17.989194287435748,26.976772687999865,24.36704758777708,1.2006100819927679
3059819,7.6177173912,465.0,80.96638534327413,6.005166308900001,515.0,98.7420882906575,0.20051304548978804,139.5,17.392527130926084,0.24496181469999997,139.5,17.392527130926084,37.99113106377891,29.949005533437166,1.2216751987464858
6061043,19.126585816700004,602.5,66.0912668629945,13.114021443799999,655.0,46.84489774185066,0.34434079229831693,147.0,19.177533151523363,0.4548365341,147.0,19.177533151523363,55.545512598257126,38.0844260602118,1.3208906533093994
12006648,36.704789933300006,572.5,96.7887160548974,22.6799939144,612.5,125.41597452743676,0.497898331284523,141.0,11.00504934614612,0.6967430105,141.0,11.00504934614612,73.7194475800023,45.55145596870773,1.399368037049812
23839794,82.73928010440001,675.0,80.79466429027215,46.11405971960001,695.0,83.16649966583098,0.8761493802070618,149.0,14.491376746189434,1.2796596680999999,149.0,14.491376746189434,94.4351294123453,52.63264548415454,1.4605496471361719
47349270,165.89484621760002,712.5,65.88078458684123,91.12916210649999,742.5,52.770467329958535,1.6597267270088196,146.0,18.22696415265642,2.4315933725,147.0,18.287822299126937,99.95310885700913,54.906124377917386,1.465056465579878
94177313,334.1442301853,747.5,61.745445176142326,180.48937552710004,765.0,33.74742788552763,3.1634350776672364,146.0,9.368979548370131,4.5889344827,146.0,9.368979548370131,105.6270231509549,57.054869499707124,1.4506175628816596

